Fuel-composition dependent reactor antineutrino yield at RENO

We report a fuel-dependent reactor electron antineutrino ($\overline{\nu}_e$) yield using six 2.8 GW$_{\text{th}}$ reactors in the Hanbit nuclear power plant complex, Yonggwang, Korea. The analysis uses $850\,666$ $\overline{\nu}_e$ candidate events with a background fraction of 2.0 % acquired through inverse beta decay (IBD) interactions in the near detector for 1807.9 live days from August 2011 to February 2018. Based on multiple fuel cycles, we observe a fuel $^{235}$U dependent variation of measured IBD yields with a slope of $(1.51 \pm 0.23) \times 10^{-43} $cm$^2$/fission and measure a total average IBD yield of $(5.84 \pm 0.13) \times 10^{-43} $cm$^2$/fission. The hypothesis of no fuel-dependent IBD yield is ruled out at 6.6 $\sigma$. The observed IBD yield variation over $^{235}$U isotope fraction does not show significant deviation from the Huber-Mueller (HM) prediction at 1.3 $\sigma$. The measured fuel-dependent variation determines IBD yields of $(6.15 \pm 0.19) \times 10^{-43} $cm$^2$/fission and $(4.18\pm 0.26) \times 10^{-43} $cm$^2$/fission for two dominant fuel isotopes $^{235}$U and $^{239}$Pu, respectively. The measured IBD yield per $^{235}$U fission shows the largest deficit relative to the HM prediction. Reevaluation of the $^{235}$U IBD yield per fission may mostly solve the Reactor Antineutrino Anomaly (RAA) while $^{239}$Pu is not completely ruled out as a possible contributor of the anomaly. We also report a 2.9 $\sigma$ correlation between the fractional change of the 5 MeV excess and the reactor fuel isotope fraction of $^{235}$U.

==> supplemental_fig1.txt <==
# Relative fission fractions for the isotopes of U235, Pu239, U238 and Pu241 for the eight data groups with different fission fraction.
# Figure 1, Bottom of "Fuel-composition dependent reactor antineutrino yield and spectrum at RENO
#
# Group    Eight data groups with different fission fraction
# F235      Relative fission fractions for the isotopes of U235
# F239      Relative fission fractions for the isotopes of Pu239
# F238      Relative fission fractions for the isotopes of U238
# F241      Relative fission fractions for the isotopes of Pu241
#
# Group   F235      F239       F238      F241
    (1)    0.6202    0.2623    0.0727    0.0448
    (2)    0.5992    0.2782    0.0728    0.0499
    (3)    0.5880    0.2871    0.0729    0.0519
    (4)    0.5786    0.2951    0.0731    0.0532
    (5)    0.5676    0.3033    0.0732    0.0559
    (6)    0.5573    0.3110    0.0733    0.0584
    (7)    0.5457    0.3200    0.0733    0.0610
    (8)    0.5272    0.3338    0.0733    0.0657


==> supplemental_fig2.txt <==
# IBD yield per fission as a function of U235 effective fission fractions.
# Figure 2 of "Fuel-composition dependent reactor antineutrino yield and spectrum at RENO"
#
# F235_range    Bin range in F235
# F235             Average U235 effective fission fraction
# F239             Average Pu239 effective fission fraction
# yield             Average IBD yield per fission (x10^-43 cm^2/fission)
# yield_err        Statistical error of the yield (x10^-43 cm^2/fission)
#
#    F235_range         F235      F239       yield      yield_err
  0.5077 ~ 0.5387    0.5272    0.3338    5.7573    0.0178
  0.5387 ~ 0.5511    0.5457    0.3200    5.8183    0.0180
  0.5511 ~ 0.5623    0.5573    0.3110    5.8237    0.0180
  0.5623 ~ 0.5723    0.5676    0.3033    5.8168    0.0180
  0.5723 ~ 0.5837    0.5786    0.2951    5.8643    0.0182
  0.5837 ~ 0.5930    0.5880    0.2871    5.8734    0.0182
  0.5930 ~ 0.6072    0.5992    0.2782    5.8922    0.0182
  0.6072 ~ 0.6528    0.6202    0.2623    5.8971    0.0183


==> supplemental_fig5.txt <==
# Fraction of 5 MeV excess as a function of U235 effective fission fractions.
# Figure 5 of "Fuel-composition dependent reactor antineutrino yield and spectrum at RENO"
#
# F235_range      Bin range in F235
# F235               Average U235 effective fission fraction
# F239               Average Pu239 effective fission fraction
# frac_5MeV        Fraction of 5 MeV excess (%)
# frac_5MeV_err   Error of the fraction of 5 MeV excess
#
#   F235_range       F235      F239   frac_5MeV  frac_5MeV_err 
0.5083 ~ 0.5470    0.5332    0.3293    2.3528    0.1404
0.5470 ~ 0.5645    0.5560    0.3121    2.4206    0.1401
0.5645 ~ 0.5816    0.5731    0.2992    2.5553    0.1409
0.5816 ~ 0.5976    0.5892    0.2862    2.5628    0.1397
0.5976 ~ 0.6514    0.6133    0.2674    2.9182    0.1415

